GASP and MaNGA surveys shed light on the enigma of the gas metallicity gradients in disk galaxies

Making use of both MUSE observations of 85 galaxies from the survey GASP (GAs Stripping Phenomena in galaxies with MUSE) and a large sample from MaNGA (Mapping Nearby Galaxies at Apache Point Observatory survey) we investigate the distribution of gas metallicity gradients as a function of stellar mass, for local cluster and field galaxies. Overall, metallicity profiles steepen with increasing stellar mass up to $10^{10.3}\,{\rm M_\odot}$ and flatten out at higher masses. Combining the results from the metallicity profiles and the stellar mass surface density gradients, we propose that the observed steepening is a consequence of local metal enrichment due to in-situ star formation during the inside-out formation of disk galaxies. The metallicity gradient-stellar mass relation is characterized by a rather large scatter, especially for $10^{9.8}<{\rm M_\star/M_\odot}<10^{10.5}$, and we demonstrate that metallicity gradients anti-correlate with the galaxy gas fraction. Focusing on the galaxy environment, at any given stellar mass, cluster galaxies have systematically flatter metallicity profiles than their field counterparts. Many sub-populations coexist in clusters: galaxies with shallower metallicity profiles appear to have fallen into their present host halo sooner and have experienced the environmental effects for a longer time than cluster galaxies with steeper metallicity profiles. Recent galaxy infallers, like galaxies currently undergoing ram-pressure stripping, show metallicity gradients more similar to those of field galaxies, suggesting they have not felt the effect of the cluster yet.

==> table2.txt <==
Title: GASP and MaNGA surveys shed light on the enigma of gas metallicity gradients in disk galaxies
Authors: Franchetto A., Mingozzi M., Poggianti B.M., Vulcani B., Bacchini C., Gullieuszik M., Moretti A., Tomicic N., Frits J.
Table: Best-fit parameters
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     ID      Identifier used in this work
  14- 15 A2     ---     func    Best-fit function (1)
  17- 22 F6.3   [-]/-   aOH     ? Gas-phase metallicity gradient
  24- 28 F5.3   [-]/- e_aOH     ? Uncertainty in aOH
  30- 34 F5.3   [-]     ZRe     Gas-phase metallicity at the effective radius
  36- 40 F5.3   [-]   e_ZRe     Uncertainty in ZRe
  42- 45 F4.2   -       Rb      ? Break radius if func = dl
  47- 50 F4.2   -     e_Rb      ? Uncertainty in Rb
  52- 54 F3.1   -       Rin     ? Inner break radius if func = tl
  56- 58 F3.1   -     e_Rin     ? Uncertainty in Rin
  60- 62 F3.1   -       Rout    ? Outer break radius if func = tl
  64- 66 F3.1   -     e_Rout    ? Uncertainty in Rout
  68- 72 F5.2   [-]/-   aOHin   ? Inner gas-phase metallicity gradient
  74- 77 F4.2   [-]/- e_aOHin   ? Uncertainty in aOHin
  79- 83 F5.2   [-]/-   aOHout  ? Outer gas-phase metallicity gradient
  85- 88 F4.2   [-]/- e_aOHout  ? Uncertainty in aOHout
--------------------------------------------------------------------------------
Note (1): best-fit function
	sl = single-linear profile
	dl = double-linear profile
	tl = triple-linear profile
--------------------------------------------------------------------------------
JO73         dl -0.430 0.080 8.570 0.040 1.10 0.40                            -0.10 0.20 
P11695       dl -0.220 0.030 8.710 0.020 1.50 0.40                            -0.03 0.06 
P12823       sl -0.082 0.007 9.112 0.009                                                 
P13384       dl -0.320 0.060 8.540 0.040 1.00 0.30                            -0.08 0.08 
P14672       dl -0.300 0.100 8.960 0.030 1.20 0.40                 -0.07 0.05            
P15703       dl -0.090 0.020 9.160 0.020 1.30 0.30                  0.10 0.10            
P17048       dl -0.240 0.040 8.430 0.020 1.50 0.30                             0.10 0.20 
P17945       dl -0.260 0.040 8.550 0.030 1.20 0.30                            -0.04 0.09 
P18060       sl -0.120 0.090 8.390 0.040                                                 
P19482       dl -0.200 0.020 8.960 0.010 2.30 0.40                            -0.06 0.05 
P20159       sl -0.070 0.020 8.310 0.020                                                 
P20769       sl -0.120 0.020 8.350 0.020                                                 
P20883       sl -0.260 0.020 8.678 0.009                                                 
P21734       tl -0.520 0.070 8.970 0.020           0.6 0.1 1.8 0.3 -0.05 0.06 -0.10 0.10 
P25500       dl -0.230 0.020 9.090 0.070 0.50 0.20                 -0.04 0.08            
P40457       sl -0.240 0.040 8.420 0.020                                                 
P42932       dl -0.200 0.100 9.100 0.010 1.20 0.70                 -0.10 0.02            
P45479       dl -0.200 0.040 9.110 0.050 0.70 0.40                 -0.06 0.06            
P48157       sl -0.220 0.020 8.960 0.010                                                 
P5215        dl -0.310 0.060 9.070 0.040 0.80 0.20                 -0.10 0.06            
P57486       sl -0.240 0.020 8.710 0.010                                                 
P59597       dl -0.200 0.100 8.400 0.080 1.00 0.60                            -0.02 0.09 
P63661       dl -0.290 0.050 8.740 0.030 1.40 0.70                            -0.15 0.07 
P648         sl -0.250 0.020 8.810 0.010                                                 
P669         sl -0.140 0.020 9.040 0.010                                                 
P8721        sl -0.220 0.020 8.930 0.010                                                 
P95080       dl -0.330 0.030 8.650 0.020 2.00 0.40                             0.10 0.20 
P954         sl -0.220 0.030 8.490 0.020                                                 
P96244       tl -0.320 0.060 9.030 0.020           0.6 0.4 1.9 0.3 -0.21 0.07 -0.10 0.03 
A3128_B_0148 sl -0.120 0.020 8.669 0.009                                                 
A3266_B_0257 sl -0.160 0.020 8.790 0.010                                                 
A3376_B_0261 dl -0.250 0.020 9.190 0.050 0.59 0.09                  0.11 0.07            
A970_B_0338  sl -0.120 0.020 8.810 0.010                                                 
JO102        sl -0.080 0.020 8.940 0.010                                                 
JO112        dl -0.220 0.080 8.670 0.040 1.00 0.50                            -0.04 0.06 
JO113        dl -0.220 0.080 8.610 0.030 1.40 0.50                            -0.04 0.04 
JO119        dl -0.100 0.050 8.920 0.070 0.90 0.50                 -0.24 0.09            
JO123        sl -0.180 0.020 8.760 0.010                                                 
JO128        dl -0.400 0.100 8.480 0.090 0.90 0.60                            -0.10 0.10 
JO13         dl -0.300 0.040 8.610 0.030 1.20 0.20                            -0.02 0.06 
JO135        sl -0.110 0.020 9.120 0.010                                                 
JO138        sl -0.090 0.030 8.340 0.020                                                 
JO141        tl -0.230 0.040 9.010 0.010           0.5 0.2 2.2 0.5  0.00 0.20 -0.00 0.10 
JO144        sl -0.120 0.010 8.966 0.006                                                 
JO147        sl -0.030 0.004 9.150 0.006                                                 
JO149        sl  0.010 0.030 8.050 0.020                                                 
JO153        sl -0.070 0.020 8.350 0.020                                                 
JO157        sl -0.190 0.020 8.890 0.010                                                 
JO159        dl -0.030 0.030 8.300 0.100 0.60 0.40                 -0.30 0.20            
JO160        dl -0.170 0.080 8.790 0.050 1.00 0.40                 -0.39 0.07            
JO162        sl -0.100 0.010 8.720 0.010                                                 
JO17         sl -0.210 0.020 8.870 0.010                                                 
JO171        sl -0.080 0.020 8.900 0.010                                                 
JO175        dl -0.210 0.020 9.080 0.010 2.40 0.40                             0.04 0.06 
JO179        sl -0.170 0.030 8.340 0.020                                                 
JO180        sl -0.180 0.020 8.920 0.010                                                 
JO181        sl -0.000 0.100 8.110 0.030                                                 
JO194        sl -0.045 0.009 9.180 0.007                                                 
JO197        sl -0.250 0.020 8.769 0.009                                                 
JO200        tl -0.370 0.060 9.130 0.030           0.9 0.2 2.2 0.2 -0.05 0.06  0.10 0.20 
JO201        sl -0.050 0.010 9.112 0.009                                                 
JO204        sl -0.042 0.006 9.138 0.009                                                 
JO205        dl -0.200 0.100 8.450 0.080 1.40 0.80                            -0.00 0.20 
JO206        sl -0.100 0.020 8.960 0.020                                                 
JO27         sl -0.060 0.020 8.270 0.020                                                 
JO28         sl -0.210 0.040 8.370 0.020                                                 
JO41         sl -0.080 0.030 9.040 0.020                                                 
JO45         sl -0.060 0.030 8.500 0.020                                                 
JO47         sl -0.090 0.030 8.610 0.020                                                 
JO49         sl -0.098 0.009 9.152 0.008                                                 
JO5          dl -0.330 0.030 9.000 0.040 0.80 0.20                 -0.13 0.05            
JO60         dl -0.220 0.060 8.700 0.020 1.70 0.60                            -0.09 0.04 
JO68         sl -0.210 0.020 8.840 0.010                                                 
JO69         dl -0.300 0.100 8.460 0.080 0.90 0.40                            -0.12 0.04 
JO70         tl -0.340 0.050 9.020 0.020           0.9 0.2 2.2 0.4 -0.19 0.04 -0.08 0.07 
JO85         tl -0.210 0.030 9.160 0.020           1.1 0.2 2.7 0.6 -0.06 0.03 -0.09 0.06 
JO89         sl -0.160 0.040 8.680 0.020                                                 
JO93         dl -0.340 0.020 9.130 0.060 0.60 0.20                 -0.10 0.06            
JO95         sl -0.140 0.030 8.310 0.020                                                 
JW10         sl -0.150 0.010 8.520 0.010                                                 
JW100        sl -0.040 0.010 9.243 0.006                                                 
JW115        sl -0.100 0.030 8.420 0.020                                                 
JW29         sl  0.010 0.060 8.280 0.040                                                 
JW39         sl -0.040 0.010 9.130 0.020                                                 
JW56         sl -0.080 0.060 8.790 0.030                                                 

